Beyond CO2 Emissions: The Overlooked Impact of Water Consumption of Information Retrieval Models

As in other fields of artificial intelligence, the information retrieval community has grown interested in investigating the power consumption associated with neural models, particularly models of search. This interest has become particularly relevant as the energy consumption of information retrieval models has risen with new neural models based on large language models, leading to an associated increase of CO2 emissions, albeit relatively low compared to fields such as natural language processing.

==> notebooks/data/on-site-vs-off-site.csv <==
Experiment,Running Time (hours),Power (kWh),Emissions (\COtt),W_on (L),W_off (L),W (L)
BM25 Indexing,0.0809,0.0021,0.0016,0.00699761,0.00378,0.01077761
BM25 Search,0.0025,0.00006,0.00005,0.00019993,0.000108,0.00030793
BM25 Total,0.0834,0.0022,0.0017,0.00733083,0.00396,0.01129083
LambdaMART Training,0.0285,0.0008,0.0006,0.00266576,0.00144,0.00410576
LambdaMART Rerank + BM25,0.0628,0.0017,0.0013,0.00566473,0.00306,0.00872473
LambdaMART Total,0.0914,0.0024,0.0019,0.00799727,0.00432,0.01231727
DPR Training,16.46,6.74,5.16,22.4589935,12.132,34.5909935
DPR Indexing,2.42,1.04,0.7958,3.46548267,1.872,5.33748267
DPR Search,0.4141,0.0002,0.0001,0.00066644,0.00036,0.00102644
DPR Total,19.3,7.78,5.96,25.9244761,14.004,39.9284761
monoBERT Training,57.43,57.95,44.38,193.100693,104.31,297.410693
monoBERT Rerank + BM25,23.18,10.8,8.27,35.9877047,19.44,55.4277047
monoBERT Total,80.61,68.75,52.65,229.088398,123.75,352.838398
TILDEv2 Training,15.73,6.91,5.29,23.0254666,12.438,35.4634666
TILDEv2 Indexing,9.44,4.74,3.63,15.7946037,8.532,24.3266037
TILDEv2 Rerank + BM25,0.0247,0.0007,0.0005,0.00233254,0.00126,0.00359254
TILDE Expansion,11.89,1.04,0.7958,3.46548267,1.872,5.33748267
TILDEv2+TILDE Total,37.08,12.69,9.72,42.285553,22.842,65.127553
docTquery Expansion,760.48,169.06,129.49,563.340866,304.308,867.648866
TILDEv2+docTquery Total,785.68,180.71,138.41,602.160936,325.278,927.438936
uniCOIL Training,17.97,7.24,5.54,24.1250909,13.032,37.1570909
uniCOIL Indexing,3.66,1.95,1.49,6.49778001,3.51,10.00778
uniCOIL Search,0.8966,0.0237,0.0182,0.07897302,0.04266,0.12163302
TILDE Expansion,11.89,1.04,0.7958,3.46548267,1.872,5.33748267
uniCOIL+TILDE Total,34.41,10.25,7.85,34.1549975,18.45,52.6049975
docTquery Expansion,760.48,169.06,129.49,563.340866,304.308,867.648866
uniCOIL+docTquery Total,783.01,178.28,136.54,594.063703,320.904,914.967703

==> notebooks/data/time-of-day.csv <==
Time of Day,Jan,Feb,Mar,Apr,May,Jun,Jul,Aug,Sep,Oct,Nov,Dec
W_on 9am,688.1,691.2,659.0,602.2,542.9,503.2,482.9,498.2,546.5,583.0,620.5,659.0
W_on 3pm,703.8,707.0,670.3,618.2,567.0,532.2,515.1,525.3,567.0,597.8,632.8,676.1

==> notebooks/data/yearly-efficiency.csv <==
Experiment,Running Time (hours),Power (kWh),Emissions (\COtt),On-site,Off-site,Total Usage,Jan,Feb,Mar,Apr,May,Jun,Jul,Aug,Sep,Oct,Nov,Dec
BM25,0.0834,0.0022,0.0017,0.007330829,0.00396,0.011290829,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01
LambdaMART,0.0914,0.0024,0.0019,0.007997268,0.00432,0.012317268,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01
DPR,19.3,7.78,5.96,25.92447614,14.004,39.92847614,44.30,44.44,42.86,40.62,38.42,36.92,36.18,36.62,38.42,39.74,41.25,43.11
monoBERT,80.61,68.75,52.65,229.0883977,123.75,352.8383977,391.51,392.74,378.77,358.93,339.47,326.24,319.70,323.60,339.47,351.17,364.48,380.98
TILDEv2+TILDE,37.08,12.69,9.72,42.28555298,22.842,65.12755298,72.27,72.49,69.91,66.25,62.66,60.22,59.01,59.73,62.66,64.82,67.28,70.32
TILDEv2+docTquery,785.68,180.71,138.41,602.1609361,325.278,927.4389361,1029.08,1032.32,995.59,943.45,892.30,857.52,840.33,850.59,892.30,923.05,958.03,1001.40
unicoil+TILDE,34.41,10.25,7.85,34.15499748,18.45,52.60499748,58.37,58.55,56.47,53.51,50.61,48.64,47.66,48.25,50.61,52.36,54.34,56.80
unicoil+docTquery,783.01,178.28,136.54,594.0637025,320.904,914.9677025,1015.24,1018.43,982.20,930.77,880.30,845.99,829.03,839.15,880.30,910.63,945.15,987.93
